Two-Face(s): ionized and neutral gas winds in the local Universe

We present a comprehensive study of the Na I $\lambda$5890, 5895 (Na I D) resonant lines in the Sloan Digital Sky Survey (SDSS, DR7) spectroscopic sample to look for neutral gas outflows in the local galaxies. Individual galaxy spectra are stacked in bins of M${\star}$ and SFR to investigate the dependence of galactic wind occurrence and velocity as a function of the galaxy position in the SFR-$M{\star}$ plane. In massive galaxies at the high SFR tail we find evidence of a significant blue-shifted Na I D absorption, which we interpret as evidence of neutral outflowing gas. The occurrence of the blue-shifted absorption is observed at the same significance for purely SF galaxies, AGN and composite systems at fixed SFR. In all classes of objects the blue-shift is the largest and the Na I D equivalent width the smallest for face-on galaxies while the absorption feature is at the systemic velocity for edge-on systems. This indicates that the neutral outflow is mostly perpendicular or biconical with respect to the galactic disk. We also compare the kinematics of the neutral gas with the ionized gas phase as traced by the [OIII]$\lambda$5007, H$\alpha$, [NII]$\lambda6548$ and [NII]$\lambda6584$ emission lines. Differently for the neutral gas phase, all the emission lines show evidence of perturbed kinematics only in galaxies with a significant level of nuclear activity and, they are independent from the disk inclination. In conclusion, we find that, in the local Universe, galactic winds show two faces which are related to two different ejection mechanisms, namely the neutral outflowing gas phase related to the SF activity along the galaxy disk and the ionized phase related to the AGN feedback. In both the neutral and ionized gas phases, the observed wind velocities suggest that the outflowing gas remains bound to the galaxy with no definitive effect on the gas reservoir.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

